EfficientCellSeg: Efficient Volumetric Cell Segmentation Using Context Aware Pseudocoloring

Volumetric cell segmentation in fluorescence microscopy images is important to study a wide variety of cellular processes. Applications range from the analysis of cancer cells to behavioral studies of cells in the embryonic stage. Like in other computer vision fields, most recent methods use either large convolutional neural networks (CNNs) or vision transformer models (ViTs). Since the number of available 3D microscopy images is typically limited in applications, we take a different approach and introduce a small CNN for volumetric cell segmentation. Compared to previous CNN models for cell segmentation, our model is efficient and has an asymmetric encoder-decoder structure with very few parameters in the decoder. Training efficiency is further improved via transfer learning. In addition, we introduce Context Aware Pseudocoloring to exploit spatial context in z-direction of 3D images while performing volumetric cell segmentation slice-wise. We evaluated our method using different 3D datasets from the Cell Segmentation Benchmark of the Cell Tracking Challenge. Our segmentation method achieves top-ranking results, while our CNN model has an up to 25x lower number of parameters than other top-ranking methods. Code and pretrained models are available at: https://github.com/roydenwa/efficient-cell-seg

==> bibentry.txt <==
@inproceedings{
wagner2022efficientcellseg,
title={EfficientCellSeg: Efficient Volumetric Cell Segmentation Using Context Aware Pseudocoloring},
author={Royden Wagner and Karl Rohr},
booktitle={Medical Imaging with Deep Learning},
year={2022},
url={https://openreview.net/forum?id=KnJsGdhx1kH},
abstract={Volumetric cell segmentation in fluorescence microscopy images is important to study a wide variety of cellular processes. Applications range from the analysis of cancer cells to
behavioral studies of cells in the embryonic stage. Like in other computer vision fields, most
recent methods use either large convolutional neural networks (CNNs) or vision transformer
models (ViTs). Since the number of available 3D microscopy images is typically limited
in applications, we take a different approach and introduce a small CNN for volumetric
cell segmentation. Compared to previous CNN models for cell segmentation, our model
is efficient and has an asymmetric encoder-decoder structure with very few parameters in
the decoder. Training efficiency is further improved via transfer learning. In addition, we
introduce Context Aware Pseudocoloring to exploit spatial context in z-direction of 3D
images while performing volumetric cell segmentation slice-wise. We evaluated our method
using different 3D datasets from the Cell Segmentation Benchmark of the Cell Tracking
Challenge. Our segmentation method achieves top-ranking results, while our CNN model
has an up to 25x lower number of parameters than other top-ranking methods. Code and
pretrained models are available at: https://github.com/roydenwa/efficient-cell-seg}
}

==> build.yml <==
name: Build LaTeX document
on: [push, pull_request]
env:
  COMMAND: latexmk -pdf -interaction=nonstopmode -halt-on-error *.tex tests/*.tex

jobs:
  build_linux:
    runs-on: ubuntu-latest
    steps:
      - name: Download GitHub repository
        uses: actions/checkout@v2
        with:
          fetch-depth: 0

      - name: Install TeX Live using apt
        run: sudo apt update && sudo apt install -y texlive-full

      - name: Compile LaTeX document on Linux
        run: eval "$COMMAND"
      
      - name: Archive PDFs
        uses: actions/upload-artifact@v2
        with:
          name: paper-examples
          path: |
            midl-fullpaper.pdf
            midl-shortpaper.pdf

  build_macos:
    runs-on: macos-latest
    steps:
      - name: Download GitHub repository
        uses: actions/checkout@v2
        with:
          fetch-depth: 0

      - name: Install MacTeX using Homebrew
        run: brew install --cask mactex

      - name: Compile LaTeX document on macOS
        run: |
          eval "$(/usr/libexec/path_helper)"
          eval "$COMMAND"

  build_windows:
    runs-on: windows-latest
    env:
      MIKTEX_BASE_URL: 'https://ctan.math.illinois.edu/systems/win32/miktex'
      LOCAL_MIKTEX_REPO: 'C:/MiKTeX-Repo'
      BIN_DIR_WINDOWS:      'C:/Program Files/MiKTeX/miktex/bin/x64/'
      BIN_DIR_WINDOWS_UNIX: '/c/Program Files/MiKTeX/miktex/bin/x64/'

    steps:
      - name: Download GitHub repository
        uses: actions/checkout@v2
        with:
          fetch-depth: 0

      - name: Download MiKTeX CLI installer
        shell: bash
        env:
          MIKTEX_ZIP: miktexsetup-4.1-x64.zip
        run: |
          curl --location --remote-name $MIKTEX_BASE_URL/setup/windows-x64/$MIKTEX_ZIP
          unzip $MIKTEX_ZIP

      - name: Set up the local package directory
        shell: bash
        run: |
          ./miktexsetup_standalone --verbose \
            --local-package-repository=$LOCAL_MIKTEX_REPO \
            --remote-package-repository="$MIKTEX_BASE_URL/tm/packages/" \
            --package-set=essential \
            download

      - name: Installing from the local package directory
        shell: bash
        run: |
          ./miktexsetup_standalone --verbose \
            --local-package-repository=$LOCAL_MIKTEX_REPO \
            --package-set=essential \
            --shared=yes \
            install

      - name: Update packages
        shell: bash
        run: |
          # Adding MiKTeX bin folder to PATH and to GITHUB_PATH
          echo "$BIN_DIR_WINDOWS" >> $GITHUB_PATH
          export PATH="$BIN_DIR_WINDOWS_UNIX:$PATH"

          # Configure MiKTeX to install missing packages on the fly"
          initexmf --admin --verbose --set-config-value='[MPM]AutoInstall=1'

          # Configure default mirror for packages
          mpm --admin --set-repository="$MIKTEX_BASE_URL/tm/packages/"
          mpm --find-updates
          mpm --admin --find-updates

      - name: Compile LaTeX document
        shell: bash
        run: |
          # Adding MiKTeX bin folder to PATH and to GITHUB_PATH
          echo "$BIN_DIR_WINDOWS" >> $GITHUB_PATH
          export PATH="$BIN_DIR_WINDOWS_UNIX:$PATH"

          eval "$COMMAND"

==> imgs/train_dynamics_combined.csv <==
,epoch,model1_mean_iou_train,model2_mean_iou_train,model3_mean_iou_train,model4_mean_iou_train,model5_mean_iou_train
0,0,0.5395,0.5611,0.6058,0.5828,0.5582
1,1,0.5883,0.5766,0.7183,0.6447,0.5415
2,2,0.5839,0.592,0.7644,0.6481,0.5828
3,3,0.5774,0.5952,0.8042,0.6322,0.7091
4,4,0.5717,0.5975,0.815,0.6152,0.8889
5,5,0.5674,0.5992,0.819,0.6046,0.8958
6,6,0.5644,0.6025,0.8185,0.5932,0.8983
7,7,0.5604,0.606,0.8177,0.5876,0.9025
8,8,0.5607,0.6106,0.8179,0.587,0.9019
9,9,0.5612,0.6164,0.8112,0.5927,0.9011
10,10,0.563,0.6239,0.8287,0.6016,0.9045
11,11,0.567,0.6537,0.8226,0.6215,0.9015
12,12,0.5673,0.6955,0.8083,0.6532,0.899
13,13,0.57,0.6958,0.8126,0.8917,0.8998
14,14,0.5705,0.6948,0.8,0.8999,0.9023
15,15,0.5727,0.6965,0.7939,0.9017,0.9011
16,16,0.5722,0.695,0.7913,0.8977,0.9075
17,17,0.5721,0.6939,0.7913,0.8961,0.898
18,18,0.5717,0.6923,0.7854,0.8976,0.9028
19,19,0.5713,0.6932,0.781,0.8946,0.9045
20,20,0.5723,0.691,0.7834,0.894,0.9132
21,21,0.5717,0.6911,0.7868,0.8913,0.91
22,22,0.5704,0.6904,0.7783,0.8844,0.9068
23,23,0.5703,0.6877,0.7788,0.8894,0.9086
24,24,0.5719,0.6876,0.7824,0.8784,0.9079
25,25,0.5715,0.6874,0.7793,0.8795,0.9038
26,26,0.5722,0.6881,0.7728,0.8729,0.8999
27,27,0.5728,0.6868,0.7805,0.8798,0.8921
28,28,0.573,0.6885,0.7798,0.8797,0.9044
29,29,0.5733,0.6886,0.7819,0.876,0.9007
30,30,0.573,0.6876,0.7766,0.8818,0.9077
31,31,0.575,0.6885,0.7761,0.8852,0.9005
32,32,0.5774,0.6883,0.7848,0.8777,0.91
33,33,0.5764,0.6866,0.7715,0.8796,0.8898
34,34,0.5781,0.6868,0.7722,0.8693,0.9035
35,35,0.5772,0.6857,0.7707,0.8747,0.8892
36,36,0.5793,0.6882,0.7709,0.8634,0.8954
37,37,0.5801,0.6875,0.7683,0.8673,0.8953
38,38,0.5822,0.6907,0.7763,0.869,0.894
39,39,0.5849,0.692,0.7748,0.8682,0.8908
40,40,0.5859,0.694,0.7746,0.8658,0.875
41,41,0.5878,0.6955,0.7742,0.861,0.875
42,42,0.5905,0.6958,0.7718,0.8737,0.8777
43,43,0.5925,0.6965,0.7723,0.8661,0.8794
44,44,0.5936,0.6982,0.7714,0.8768,0.8728
45,45,0.5959,0.6996,0.7702,0.8811,0.8811
46,46,0.5982,0.6962,0.7962,0.8604,0.8873
47,47,0.5994,0.6982,0.7874,0.8611,0.8845
48,48,0.6005,0.7014,0.7818,0.8581,0.8996
49,49,0.604,0.7059,0.777,0.8632,0.8847
50,50,0.6066,0.7093,0.7769,0.861,0.8785
51,51,0.6081,0.7142,0.7739,0.8656,0.8804
52,52,0.611,0.7172,0.781,0.8749,0.894
53,53,0.6148,0.7161,0.7801,0.8695,0.9374
54,54,0.6159,0.7157,0.7893,0.8819,0.9383
55,55,0.6189,0.7158,0.7966,0.8823,0.939
56,56,0.6209,0.717,0.7996,0.8848,0.9356
57,57,0.6221,0.7222,0.7974,0.8818,0.9289
58,58,0.6242,0.7244,0.8042,0.8897,0.922
59,59,0.6273,0.7267,0.8093,0.8801,0.9256
60,60,0.628,0.7263,0.8027,0.8808,0.9086
61,61,0.632,0.7275,0.8086,0.8816,0.9072
62,62,0.6344,0.7328,0.8108,0.887,0.9165
63,63,0.6357,0.7345,0.8155,0.879,0.8971
64,64,0.6393,0.7341,0.8245,0.8879,0.9018
65,65,0.6454,0.738,0.8188,0.8944,0.9021
66,66,0.6496,0.7369,0.8219,0.8962,0.9105
67,67,0.6539,0.7401,0.8224,0.8904,0.9146
68,68,0.6571,0.7435,0.8202,0.8948,0.9056
69,69,0.6584,0.7476,0.8327,0.9084,0.9228
70,70,0.6589,0.7549,0.8415,0.906,0.9149
71,71,0.6622,0.7561,0.8345,0.9198,0.9168
72,72,0.6648,0.755,0.84,0.9104,0.9097
73,73,0.6646,0.7541,0.8405,0.8981,0.9135
74,74,0.666,0.753,0.8367,0.8928,0.913
75,75,0.6669,0.7525,0.8493,0.8849,0.9195
76,76,0.6677,0.7525,0.8458,0.8994,0.9168
77,77,0.6732,0.7556,0.8548,0.8945,0.9062
78,78,0.6772,0.7558,0.8619,0.9047,0.9123
79,79,0.6755,0.7591,0.8473,0.9046,0.9141
80,80,0.6747,0.7664,0.8558,0.8911,0.9067
81,81,0.6784,0.7656,0.8542,0.897,0.9114
82,82,0.6779,0.7759,0.8659,0.9006,0.9075
83,83,0.69,0.7829,0.8548,0.903,0.9056
84,84,0.6901,0.7792,0.8461,0.9023,0.9049
85,85,0.6942,0.7828,0.8513,0.9017,0.9039
86,86,0.6877,0.7827,0.8481,0.9015,0.9035
87,87,0.688,0.7854,0.8514,0.9026,0.903
88,88,0.6853,0.7886,0.8555,0.9009,0.9036
89,89,0.6838,0.7907,0.8656,0.9,0.9036
90,90,0.683,0.7905,0.8644,0.9007,0.904
91,91,0.682,0.7964,0.8718,0.9016,0.9053
92,92,0.6803,0.7952,0.8808,0.9007,0.9047
93,93,0.6791,0.7973,0.8707,0.9017,0.9067
94,94,0.6775,0.8018,0.8938,0.9002,0.9078
95,95,0.6769,0.7957,0.8906,0.8971,0.9063
96,96,0.6776,0.7945,0.8915,0.9012,0.9055
97,97,0.6753,0.7877,0.8856,0.9054,0.9073
98,98,0.6737,0.7845,0.8866,0.9072,0.9093

